Next-generation telescopes with curved focal surface for ultra-low surface brightness surveys

In spite of major advances in both ground- and space-based instrumentation, the ultra-low-surface brightness universe (ULSB) still remains a largely unexplored volume in observational parameter space. ULSB observations provide unique constraints on a wide variety of objects, from the Zodiacal light all the way to the optical cosmological background radiation, through dust cirri, mass loss shells in giant stars, LSB galaxies and the intracluster light. These surface brightness levels (>28-29 mag arcsec^-2) are observed by maximising the efficiency of the surveys and minimising or removing the systematics arising in the measurement of surface brightness. Based on full-system photon Monte Carlo simulations, we present here the performance of a ground-based telescope aimed at carrying out ULSB observations, with a curved focal surface design. Its off-axis optical design maximises the field of view while minimising the focal ratio. No lenses are used, as their multiple internal scatterings increase the wings of the point spread function (PSF), and the usual requirement of a flat focal plane is relaxed through the use of curved CCD detectors. The telescope has only one unavoidable single refractive surface, the cryostat window, and yet it delivers a PSF with ultra-compact wings, which allows the detection, for a given exposure time, of surface brightness levels nearly three orders of magnitude fainter than any other current telescope.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
